ADaPT: As-Needed Decomposition and Planning with Language Models

Large Language Models (LLMs) are increasingly being used for interactive decision-making tasks requiring planning and adapting to the environment. Recent works employ LLMs-as-agents in broadly two ways: iteratively determining the next action (iterative executors) or generating plans and executing sub-tasks using LLMs (plan-and-execute). However, these methods struggle with task complexity, as the inability to execute any sub-task may lead to task failure. To address these shortcomings, we introduce As-Needed Decomposition and Planning for complex Tasks (ADaPT), an approach that explicitly plans and decomposes complex sub-tasks as-needed, i.e., when the LLM is unable to execute them. ADaPT recursively decomposes sub-tasks to adapt to both task complexity and LLM capability. Our results demonstrate that ADaPT substantially outperforms established strong baselines, achieving success rates up to 28.3% higher in ALFWorld, 27% in WebShop, and 33% in TextCraft -- a novel compositional dataset that we introduce. Through extensive analysis, we illustrate the importance of multilevel decomposition and establish that ADaPT dynamically adjusts to the capabilities of the executor LLM as well as to task complexity.

==> anthology.bib.txt <==
% Please download the latest anthology.bib using the "New File -> From External URL" mechanism in Overleaf.
%
%     http://aclweb.org/anthology/anthology.bib
%
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

==> prompts/textcraft/reflect.txt <==
Crafting commands:
craft 3 dark oak sign using 6 dark oak planks, 1 stick
craft 4 dark oak planks using 1 dark oak log
craft 1 stick using 1 planks
craft 4 stick using 2 bamboo
craft 4 oak planks using 1 oak log
craft 1 dark oak fence using 2 stick, 4 dark oak planks
craft 1 warped stairs using 6 warped planks
craft 3 oak sign using 6 oak planks, 1 stick
Goal: craft dark oak sign.
> think: I should check if I can fetch dark oak sign directly from the environment or the inventory.
OK.
> inventory
Inventory: You are not carrying anything.
> get dark oak sign
could not find dark oak sign
> think: I cannot get dark oak sign directly, I need to craft it. From the crafting commands, I can use: craft 3 dark oak sign using 6 dark oak planks, 1 stick. Ingredients needed: 6 dark oak planks, 1 stick. Input assumption: I have all the neccessary ingredients in my inventory. Let me verify this first.
OK.
> inventory
Inventory: You are not carrying anything.
> think: My assumption is false. I need to get the ingredients: 6 dark oak planks, 1 stick first.
OK.
> get 1 stick
could not find 1 stick
> think: I cannot get stick directly, I need to craft it. From the crafting commands, I can use: craft 4 stick using 2 bamboo. Ingredients needed: 2 bamboo. Input assumption: I have all the neccessary ingredients in my inventory. Let me verify this first.
OK.
> inventory
Inventory: You are not carrying anything.
> think: My assumption is false. I need to get the ingredients: 2 bamboo first.
OK.
> get 2 bamboo
Got 2 bamboo
> think: I found my ingredients: 2 bamboo. My assumption is true, I can proceed. I will use the crafting command: craft 4 sticks using 2 bamboo.
OK.
> craft 4 stick using 2 bamboo
Crafted 4 minecraft: stick
> get 6 dark oak planks
could not find 6 dark oak planks
> think: I cannot get dark oak planks directly, I need to craft it. From the crafting commands, I can use: craft 4 dark oak planks using 1 dark oak log. Ingredients needed: 1 dark oak log. Input assumption: I have all the neccessary ingredients in my inventory. Let me verify this first.
OK.
> inventory
Inventory: [stick] (4)
> think: My assumption is false. I need to get the ingredients: 1 dark oak log
OK.
> get 1 dark oak log
Got 1 dark oak log
> think: I found my ingredients: 1 dark oak log. My assumption is true, I can proceed. I will use the crafting command: craft 4 dark oak planks using 1 dark oak log.
OK.
STATUS: FAIL
New plan: I wasted runs trying to get ingredients from the inventory and environment. I should have crafted dark oak planks and stick first by using the crafting commands: craft 4 dark oak planks using 1 dark oak log and craft 4 stick using 2 bamboo. Then, once I have fetched these ingredients, I will craft dark oak sign using command: craft 3 dark oak sign using 6 dark oak planks, 1 stick. Checking the inventory every time did not help either. Next time, I will lookup inventory from the history.


==> prompts/textcraft/reflect_2.txt <==
Goal: craft dark oak sign.
> think: I should check if I can fetch dark oak sign directly from the environment or the inventory.
OK.
> inventory
Inventory: [stick] (1)
> get dark oak sign
could not find dark oak sign
> think: I cannot get dark oak sign directly, I need to craft it. From the crafting commands, I can use: craft 3 dark oak sign using 6 dark oak planks, 1 stick. Ingredients needed: 6 dark oak planks, 1 stick. Input assumption: I have all the neccessary ingredients in my inventory. Let me verify this first.
OK.
> inventory
Inventory: [stick] (1)
> think: My assumption is false. I need to get the ingredients: 6 dark oak planks, 1 stick first.
OK.
> get 6 dark oak planks
could not find 6 dark oak planks
> think: I cannot get dark oak planks directly, I need to craft it. From the crafting commands, I can use: craft 4 dark oak planks using 1 dark oak log. Ingredients needed: 1 dark oak log. Input assumption: I have all the neccessary ingredients in my inventory. Let me verify this first.
OK.
> inventory
Inventory: [stick] (1)
> think: My assumption is false. I need to get the ingredients: 1 dark oak log
OK.
> get 1 dark oak log
Got 1 dark oak log
> think: I found my ingredients: 1 dark oak log. My assumption is true, I can proceed. I will use the crafting command: craft 4 dark oak planks using 1 dark oak log.
OK.
> craft 4 dark oak planks using 1 dark oak log
Crafted 4 minecraft: dark oak planks
> think: I found my ingredients: dark oak planks. My assumption is true, I can proceed. I will use the crafting command: craft 3 dark oak sign using 6 dark oak planks, 1 stick.
OK.
> craft 3 dark oak sign using 6 dark oak planks, 1 stick
Could not find enough items to craft minecraft: dark oak sign.
STATUS: FAIL
New plan: I did not craft the required number of dark oak planks, rquired 6 but crafted 4. Next time, I will get 2 dark oak logs and use the crafting command twice to make sure I have at least 6 dark oak planks. Checking the inventory every time did not help either. Next time, I will lookup inventory from the history.
